A Steady Loop Current Does Not Radiate

According to classical electrodynamics, a steady loop current does not radiate. Edward, Kenyon, and Lemon show that the present-time approximation of the retarded electric field (the approximation of the magnetic one is trivial) of a steady loop current can be partitioned into a loop integral of a static field expression and a loop integral of an exact (also called total, full, or perfect) differential. Because the latter is zero, no radiation is emitted. Inspired by their work, we do the same for the retarded electric and magnetic fields without approximation, and show that for a steady loop current, the loop integrals of the static field expressions with and without approximation are exactly equal, recovering Coulomb's law and the Biot-Savart law for a steady loop current.

==> data.txt <==
# Created by Octave 5.2.0, Wed Dec 18 23:30:55 2024 EST <coldlight@localhost.localdomain>
# name: data
# type: matrix
# rows: 16
# columns: 9
 0 -0.19999999999999996 0 -0.099999999999999867 0 1.9770435986623476 -0.629446777557776 2.0547479585285826 -0.69239145531355362
 1 -0.27612046748871322 0.38268343236508978 -0.18373251423758452 0.4209517756015988 2.1941693555298238 -0.1078299240721917 2.2935862910828062 -0.11861291647941088
 2 -0.49289321881345238 0.70710678118654746 -0.42218254069479755 0.7778174593052023 2.1667681665689602 0.25565467355182714 2.2634449832258561 0.28122014090700986
 3 -0.81731656763491012 0.92387953251128674 -0.77904822439840116 1.0162674857624154 2.0510596580016442 0.52506900358155251 2.1361656238018085 0.57757590393970781
 4 -1.2 1 -1.2 1.1000000000000001 1.8798368427464967 0.73336339371724513 1.9478205270211464 0.80669973308896969
 5 -1.5826834323650898 0.92387953251128674 -1.6209517756015988 1.0162674857624154 1.6654783396259785 0.8850592722179923 1.7120261735885764 0.97356519943979158
 6 -1.9071067811865474 0.70710678118654757 -1.9778174593052023 0.77781745930520241 1.418365065113548 0.97586715199250151 1.4402015716249028 1.0734538671917517
 7 -2.1238795325112867 0.38268343236508989 -2.2162674857624154 0.42095177560159891 1.1504857238093571 0.99877341597247005 1.1455342961902928 1.0986507575697171
 8 -2.2000000000000002 1.2246467991473532e-16 -2.2999999999999998 1.3471114790620887e-16 0.87682939754972444 0.94634072178678119 0.84451233730469688 1.0409747939654594
 9 -2.1238795325112867 -0.38268343236508967 -2.2162674857624154 -0.42095177560159869 0.61653986056026588 0.81214177683761968 0.55819384661629246 0.89335595452138172
 10 -1.9071067811865476 -0.70710678118654746 -1.9778174593052025 -0.7778174593052023 0.39434689359219521 0.59238760295557713 0.31378158295141467 0.65162636325113488
 11 -1.5826834323650902 -0.92387953251128652 -1.6209517756015994 -1.0162674857624152 0.2425581027398811 0.28862607881295832 0.14681391301386904 0.31748868669425417
 12 -1.2000000000000002 -1 -1.2000000000000002 -1.1000000000000001 0.20378613567137172 -0.08693639352665547 0.10416474923850871 -0.095630032879321022
 13 -0.8173165676349099 -0.92387953251128663 -0.77904822439840093 -1.0162674857624154 0.33384614013661074 -0.49977744151147158 0.24723075415027174 -0.54975518566261883
 14 -0.4928932188134526 -0.70710678118654768 -0.42218254069479777 -0.77781745930520252 0.69916765834975458 -0.86554431750034144 0.64908442418473 -0.95209874925037563
 15 -0.27612046748871344 -0.38268343236509039 -0.18373251423758474 -0.42095177560159946 1.3300201133220795 -0.99151135653189248 1.3430221246542873 -1.0906624921850818



